Probing the cosmic ray energy spectrum at $10^{12}$--$10^{16}$ eV with two HiSPARC scintillators

The high school project on astrophysics research with cosmics (HiSPARC) employs a large number of small detection stations that sample the footprint of extensive cosmic ray air showers. The majority of these stations has two 0.5 \si{\meter\squared} scintillation detectors. A new method is presented which enables probing the cosmic ray flux with a single two-scintillator station in five energy decades at $10^{12}$, $10^{13}$, $10^{14}$, $10^{15}$ and $10^{16}$ eV. The method is based on the energy dependence of the distribution of the number of particles passing through a single detector. A relatively short data taking period of approximately one month is sufficient to probe this energy range. The flux values agree well with measurements by other experiments. For the first time, the cosmic ray flux at $10^{12}$ and $10^{13}$ eV is derived at sea level.

==> images/station-layout-4a.tikz <==
\begin{tikzpicture}
    [ font=\sffamily, x=.75cm, y=.75cm,
      hisparc/.style={draw},
    ]
    \foreach \sx / \sy / \angle in {-5/0/90, 5/0/-90, 10/8.66/0, 0/8.66/0} {
        \begin{scope}[hisparc, shift={(\sx,\sy)}, rotate=\angle]
            \draw[rounded corners=2.25pt]
                (-.4, .7) .. controls (0, .75) ..  (.4, .7) --
                (.35, -1.7) ..  controls(0, -1.72) ..  (-.35, -1.7) --
                cycle;
            \draw (-.25, .5) rectangle (.25, -.5);
            \draw (-.25, -.5) -- (-.02, -1) --(.02, -1) -- (.25, -.5);
            \fill (-.02, -1) rectangle (.02, -1.2);
        \end{scope}
    }
    \draw[fill] (0, 0) circle (.10) node [above] {GPS};
    \node[color=gray] at (-.75, 8.1) {\Large 4};
    \node[color=gray] at (9.25, 8.1) {\Large 3};
    \node[color=gray] at (-5, .75) {\Large 1};
    \node[color=gray] at (5, .75) {\Large 2};

    \coordinate (A) at (-5, 0);
    \coordinate (B) at (5, 0);
    \coordinate (A') at ($ (A)!.8cm!-90:(B) $);
    \coordinate (B') at ($ (B)!.8cm!90:(A) $);
%    \draw (A) -- ($ (A)!1.1!(A') $);
%    \draw (B) -- ($ (B)!1.1!(B') $);
%    \draw[<->] (A') -- (B') node [midway, below] {\SI{10}{\meter}};

    \coordinate (D) at (0, 8.66);
    \coordinate (C') at ($ (A)!.8cm!90:(D) $);
    \coordinate (D') at ($ (D)!.8cm!-90:(A) $);
    \draw (A) -- ($ (A)!1.1!(C') $);
    \draw (D) -- ($ (D)!1.1!(D') $);
    \draw[<->] (C') -- (D') node [midway, above, sloped] {\SI{10}{\meter}};

    \coordinate (E) at (0, 0);
    \coordinate (F) at (10, 8.66);
    \coordinate (D'') at ($ (D)!.8cm!180:(E) $);
    \coordinate (E') at ($ (E)!.8cm!90:(A) $);
    \coordinate (F') at ($ (F)!.8cm!-90:(D) $);
%    \draw (F) -- ($ (F)!1.1!(F') $);
%    \draw (D) -- ($ (D)!1.1!(D'') $);
%    \draw[<->] (F') -- (D'') node [midway, below, sloped] {\SI{10}{\meter}};
    \draw (A) -- ($ (A)!1.1!(A') $);
    \draw (E) -- ($ (E)!1.1!(E') $);
    \draw[<->] (A') -- (E') node [midway, below] {\SI{5}{\meter}};

    \draw[<->] (A) ++(0:2.1) arc (0:60:2.1);
    \node at (-2.8, 1.4) {60°};

    \draw[dashed,gray] (A) -- (B);
    \draw[dashed,gray] (A) -- (D);
    \draw[dashed,gray] (B) -- (D);
    \draw[dashed,gray] (B) -- (F);
    \draw[dashed,gray] (F) -- (D);
%    \draw[dashed,gray] (A) -- (F);
\end{tikzpicture}

